Modeling the diffusion-erosion crossover dynamics in drug release

A computational model is proposed to investigate drug delivery systems in which erosion and diffusion mechanisms are participating in the drug release process. Our approach allowed us to analytically estimate the crossover point between those mechanisms through the value of the parameter $b$ ($b_c = 1$) and the scaling behavior of parameter $\tau$ on the Weibull function, $\exp[-(t/\tau)^b]$, used to adjust drug release data in pharmaceutical literature. Numerical investigations on the size dependence of the characteristic release time $\tau$ found it to satisfy either linear or quadratic scaling relations on either erosive or diffusive regimes. Along the crossover the characteristic time scales with the average coefficient observed on the extreme regimes ({\it i.e.}, $\tau \sim L^{3/2}$), and we show that this result can be derived analytically by assuming an Arrhenius relation for the diffusion coefficient inside the capsule. Based on these relations a phenomenological expression for the characteristic release in terms of size $L$ and erosion rate $\kappa$ is proposed, which can be useful for predicting the crossover erosion rate $\kappa_c$. We applied this relation to the experimental literature data for the release of acetaminophen immersed in a wax matrix and found them to be consistent with our numerical results.

==> pieces.txt <==
% while for $b > 1$ the release mechanism is mainly governed by the membrane erosion dynamics. For values of $0.78 < b < 1$, the drug release mechanism is given by the combination of both drug diffusion and membrane erosion dynamics.
% These results also corroborate the discernment of drug release mechanism proposed by Papadopoulou {et \textit{al}.}~\cite{papadopoulou2006}, in the sense that, when the release mechanism is governed by diffusion with another mechanism, $0.75 < b < 1$ and for $b > 1$, the mechanism is considered as ``complex release mechanism''. However, we present a new way to understand the drug release mechanism when $b$ value  is higher than $1$ for a particular case in which  the polymer erosion takes place.  It should be mentioned that Papadopoulou {et \textit{al}.}~\cite{papadopoulou2006} analyzed the entire release curves of  diltiazem and diclofenac from $34$  different release data (commercial, literature and own prepared samples), from which $22$ have $b$ higher than $1$. Moreover, as recently mentioned by Endrenyi and Bies in $2019$, their paper is one of the most cited papers in drug release field~\cite{endrenyi2019}.

%%%% MOVE IT TO THE FINAL DISCUSSSION!!!!


% The drug particles are represented as single particles occupying lattice sites and  kinetics is obtained through Monte Carlo simulations (for further details see~\cite{gomesfilho2016, gomesfilho2020}). The number of drug particles are monitored until $99.99\%$ is released from the device to the external environment. 
% In the case that a new position is a leaking site (pore), a particle is removed from the capsule. After each movement attempt, the time is increased by a factor of $\delta t/N$, where $\delta t$ is a unit of a Monte Carlo step and $N$ is the number particles that remains within of capsule, as in previous works~\cite{kosmidis03:PharmReseach, macheras2006, kosmidis2019}.



%Implications of these results are clear, for an experimental (or computational) drug release profile, which decays exponentially, where the membrane erosion takes place, one can estimated the characteristic time  (or even the mean device length) from some intermediate samples. 

%We show in Fig~\ref{fig:tau1}~(b) the collapse of all curves presented in (a), which illustrates an universal behavior in $\tau$.  Moreover,  we expect this result should be dimension independent, being the exponent $\mu$ does not depend on the dimension but the  coefficient $a$ should depend on the dimension  like in a single diffusion process~\cite{oliveira19}.  For this reason, our results for the two-dimensional model seem quite general, which  makes it more interesting than working in a three-dimensional model that has a high computational cost. 


%%%%%%%%%%%%%%
% In Fig.~\ref{fig5} we show numerical values from simulations and the best fitted functions for both $D(\kappa)$ and $\mu(\kappa)$ (inset).
% By using expressions~(\ref{eq:muk}), (\ref{eq:deff}), and (\ref{eq:f}) on definition~(\ref{eq:tau-a-mu}) we obtain:
% \begin{equation}
%     \tau (L,\kappa) =  \dfrac{l_0^2 L^2}{2dD_0} \dfrac{L^{ -(1 +\kappa/\kappa_c)^{-1}}}{1 - \exp(-\gamma \kappa )} , \label{eq:tau-simulation}
% \end{equation}
% which can be expressed in terms of experimental data by noticing that $\kappa = k \Delta(l_0)/\Delta(\Delta t)$, $L = l/l_0$, where $l$ is the experimental capsule size and $l_0$ is the average experimental pore length. Using these relations one can express the characteristic release time in terms of experimental data as
% \begin{equation}
%     \tau (l,k) =  \dfrac{l^2}{2dD_0} \dfrac{(l/l_0)^{ -(1 +k/k_c)^{-1} }}{1 - \exp(-\gamma_{exp} k ) } , \label{eq:tau-experiment}
% \end{equation}
% with $\gamma_{exp} = \gamma \Delta (l_0)/\Delta(\Delta t) $, and $k_c$ is the critical experimental erosion rate for a capsule with size $l$.
% {\color{red}
% \begin{enumerate}
%     \item maybe we can write the final expression as
%     \begin{equation}
%     \tau (l,k) = \tau_D \dfrac{(l/l_0)^{ -(1 +k/k_c)^{-1} }}{1 - \exp(-\gamma_{exp} k ) }, \label{eq:tau-experiment}
% \end{equation}
% where  $\tau_D = \dfrac{l^2}{2dD_0}$.
% \item In the limit $k \to \infty$, we recovered the diffusion limit. 
% \item $l/l_0$ appears and it means the number of pores. 
% \item we can estimate $\tau_D$ (using some experimental values and play with the other parameters
% \end{enumerate}
% }


% {\color{red}

% FROM MARCO:
% \begin{enumerate}
%     \item One can suppose that, if the membrane is eroding slowly, it could be possible that the concentration or the material that is responsible for the erosion is proportional to $\kappa/\kappa_c$ (low concentration limit). In this case, with two points it would be possible to determine $\tau_D$. If it is possible to determine $D_0$ and $l_0$, then $\gamma \kappa_c$ could be determined. 
%     \item This analysis is considering that the capsule size is fixed and that we are varying the erosion rate. By keeping a constant concentration of erosive material in the wax matrix and by varying the size it would be possible to determine $\kappa_c$, as done in our simulation. Thus, in principle, it should be possible to determine all parameters describing the system with three points: $(k_1, L_1)$, $(k_2, L_2)$, $(k_1, L_2)$.
%     \item Now we can pose two question:
%     \item is it possible to fix the erosion rate?
%     \item is it possible to express the erosion rate in terms of the concentration of an erosive material?
% \end{enumerate}

% }


% \section{Application to acetaminophen in a wax matrix}

%

% \begin{table}[h]
%     \centering
%  \resizebox{9cm}{!}{
%     \begin{tabular}{c c c c c c}
%     \hline
%     \hline
%      &\multicolumn{2}{l}{Batch $1$} & &  \multicolumn{2}{l}{Batch $15$} \\
%     \cline{2-3}   \cline{5-6}
%     & pH $4.0$ & pH $6.5$ & & pH $4.0$ & pH $6.5$  \\
% \hline    
%     $k~(\mu\text{m/mim})$                & $4.12\times 10^{-2}$   & $6.58\times 10^{-2}$ && $7.98\times 10^{-1}$ & $1.59\times 10^{-1}$ \\
%     $D_0~(\mu\text{m}^2 / \text{mim})$   & $8.97\times 10^{-1}$  & $6.31\times 10^{-1}$ && $4.88\times 10$ & $3.63$  \\
%     $\tau_{\text{exp} }~(\text{mim})$    &  2527.2  & 3221 && 59.528 & 540.7\\
%     $\tau~(\text{mim})$                  & 2490.1 (565.3) & 3102.1 (734.5) && 52.4 (18.5) & 525.9 (160.8)\\
%     %  $\tau~(\text{mim})$                  & 2490.140716 (565.2954371) & 3102.132439 (734.5253367) & 52.40436376 (18.52696476) & 525.9644279 (160.7956502)\\
%     \hline
%     \hline     
%     \end{tabular} 
% }    
% \caption{The parameters of release of acetaminophen from erosive wax matrix, being the mean particle size was obtained as $L = 171.2 \pm 14.0~\mu\text{m}$ (batch 1)  and $L = 186.6 \pm 18.2~\mu\text{m}$  (batch 15). The $\tau_{\text{exp}}$ was obtained from the graph analysis for a time in which more than $90\%$ of the drug was released~\cite{agata2011} while the $\tau$ was obtained from Eq.~(\ref{eq:tau-experiment}) and $\Delta\tau$ from the mean size particle and its standard deviation, where  $d=3$.}
%     \label{tab01}
% \end{table}



